Supergranular turbulence in a quiet Sun: Lagrangian coherent structures

The quiet Sun exhibits a wealth of magnetic activities that are fundamental for our understanding of solar and astrophysical magnetism. The magnetic fields in the quiet Sun are observed to evolve coherently, interacting with each other to form distinguished structures as they are advected by the horizontal photospheric flows. We study coherent structures in photospheric flows in a region of quiet Sun consisted of supergranules. Supergranular turbulence is investigated by detecting hyperbolic and elliptic Lagrangian coherent structures (LCS) using the horizontal velocity fields derived from Hinode intensity maps. Repelling/attracting LCS are found by computing the forward/backward finite-time Lyapunov exponent (FTLE). The Lagrangian centre of a supergranular cell is given by the local maximum of the forward FTLE; the Lagrangian boundaries of supergranular cells are given by the ridges of the backward FTLE. Objective velocity vortices are found by calculating the Lagrangian-averaged vorticity deviation, and false vortices are filtered by applying a criterion given by the displacement vector. The Lagrangian centres of neighboring supergranular cells are interconnected by ridges of the repelling LCS, which provide the transport barriers that allow the formation of vortices and the concentration of strong magnetic fields in the valleys of the repelling LCS. The repelling LCS also reveal the most likely sites for magnetic reconnection. We show that the ridges of the attracting LCS expose the locations of the sinks of photospheric flows at supergranular junctions, which are the preferential sites for the formation of kG magnetic flux tubes and persistent vortices.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
